How to use Persistent Memory in your Database

Persistent or Non Volatile Memory (PMEM or NVM) has recently become commercially available under several configurations with different purposes and goals. Despite the attention to the topic, we are not aware of a comprehensive empirical analysis of existing relational database engines under different PMEM configurations. Such a study is important to understand the performance implications of the various hardware configurations and how different DB engines can benefit from them. To this end, we analyze three different engines (PostgreSQL, MySQL, and SQLServer) under common workloads (TPC-C and TPC-H) with all possible PMEM configurations supported by Intel's Optane NVM devices (PMEM as persistent memory in AppDirect mode and PMEM as volatile memory in Memory mode). Our results paint a complex picture and are not always intuitive due to the many factors involved. Based on our findings, we provide insights on how the different engines behave with PMEM and which configurations and queries perform best. Our results show that using PMEM as persistent storage usually speeds up query execution, but with some caveats as the I/O path is not fully optimized. Additionally, using PMEM in Memory mode does not offer any performance advantage despite the larger volatile memory capacity. Through the extensive coverage of engines and parameters, we provide an important starting point for exploiting PMEM in databases and tuning relational engines to take advantage of this new technology.

==> document.txt <==
How to use Persistent Memory in your Database
[Experiment, Analysis & Benchmark]
Dimitrios Koutsoukos, Raghav Bhartia, Ana Klimovic, Gustavo Alonso
Systems Group, Department of Computer Science
ETH Zurich, Switzerland
{dkoutsou,rbhartia,aklimovic}@ethz.ch,alonso@inf.ethz.ch

ABSTRACT
Persistent or Non Volatile Memory (PMEM or NVM) has recently
become commercially available under a number of configurations
with different purposes and goals. Despite the attention to the
topic, we are not aware of a comprehensive empirical analysis of
existing relational database engines under different PMEM configurations. Such a study is important to understand the performance
implications of the various hardware configurations and how different DB engines can benefit from them. To this end, we analyze
three different engines (PostgreSQL, MySQL, and SQLServer) under
common workloads (TPC-C and TPC-H) with all possible PMEM
configurations supported by Intel’s Optane NVM devices (PMEM
as persistent memory in AppDirect mode and PMEM as volatile
memory in Memory mode). Our results paint a complex picture and
are not always intuitive due to the many factors involved. Based
on our findings, we provide insights on how the different engines
behave with PMEM and which configurations and queries perform
best. Our results show that using PMEM as persistent storage usually speeds up query execution, but with some caveats as the I/O
path is not fully optimized. Additionally, using PMEM in Memory
mode does not offer any performance advantage despite the larger
volatile memory capacity. Through the extensive coverage of engines and parameters, we provide an important starting point for
exploiting PMEM in databases and tuning relational engines to take
advantage of this new technology.
PVLDB Reference Format:
Dimitrios Koutsoukos, Raghav Bhartia, Ana Klimovic, Gustavo Alonso.
How to use Persistent Memory in your Database
[Experiment, Analysis & Benchmark]. PVLDB, 15(1): XXX-XXX, 2021.
doi:XX.XX/XXX.XX

1

INTRODUCTION

I/O overhead is one of the main bottlenecks in database engines.
The growing DRAM capacity over the years has helped but data
sizes keep increasing [28], making DRAM capacity insufficient
and often too expensive. To alleviate the memory pressure and
to accelerate I/O, Persistent or Non Volatile Memory (PMEM or
NVM) has been proposed as a solution. NVM is both cheaper and
has a higher capacity than DRAM, it is byte-addresable, and it
persists data. The price is higher latency and lower bandwidth.
This work is licensed under the Creative Commons BY-NC-ND 4.0 International
License. Visit https://creativecommons.org/licenses/by-nc-nd/4.0/ to view a copy of
this license. For any use beyond those covered by this license, obtain permission by
emailing info@vldb.org. Copyright is held by the owner/author(s). Publication rights
licensed to the VLDB Endowment.
Proceedings of the VLDB Endowment, Vol. 15, No. 1 ISSN 2150-8097.
doi:XX.XX/XXX.XX

Database researchers have extensively studied how to integrate
NVM into various layers of a DBMS [17–20, 37]. Nevertheless,
most of these studies are based on simulating PMEM since they
were done before it was commercially available. The picture has
vastly changed since the release of Intel®Optane©DC Persistent
Memory Module [8], the first public commercial implementation
of persistent memory. Intel®Optane©DC Persistent Memory can
be configured in Memory, AppDirect or Mixed mode. In Memory
mode it operates as a volatile memory extension, in AppDirect
mode it serves as byte addressable persistent memory and finally
in Mixed mode part of it runs in AppDirect mode and the other
part in Memory mode.
Optane has sparked numerous studies that benchmark and explain the behaviour of the hardware [27, 32, 34, 40]. These studies
demonstrated the capabilities of Intel Optane, and illustrated its
basic characteristics compared to DRAM and SSDs. For example,
they showed that for sequential workloads PMEM has comparable
latency to DRAM while it is considerably slower for random accesses. They also demonstrated the asymmetric behaviour of PMEM
between read and write bandwidth and that interference between
different workloads drastically affects performance.
However, DBMSs are complex systems that behave very differently with the workload or the amount of data. Additionally,
databases have a number of knobs that can be altered, which can
affect performance significantly. Although the database community
has started to evaluted PMEM on relational workloads [22, 25, 41],
these studies give only part of the picture as they provide only highlevel conclusions and are mostly based on micro- or small-scale
benchmarks. Furthermore, they do not experiment with different
database knobs and they do not correlate database characteristics
with PMEM behaviour. To this end, in this paper we provide what
to our knowledge is the first extensive analysis relational database engines using Intel®Optane©DC Persistent Memory: we run
OLAP and OLTP workloads (TPC-H and TPC-C) on three DBMSs
(PostgreSQL, mySQL and SQLServer) under various PMEM configurations allowed by the hardware (i.e., PMEM as volatile and
persistent memory). We modify the database configurations to put
I/O as much as possible in the critical path to magnify the hardware
differences. We also experiment with database knobs to see their
effect on performance. Additionally, we give details on how query
plans and different operators behave on PMEM.
Our results provide a complex picture that shows that using
PMEM does not always translate into better performance, despite
its hardware advantage. Although PMEM is faster than SSDs, the
I/O path is not fully optimized since there is no OS prefetching and
the CPU is involved in I/O when using PMEM as persistent memory.
Furthermore, in systems where there is a lot of resource contention

Socket #0

Cores

Cores
LLC

iMC

SSD

iMC

Memory Bus

DRAM

PCIe Bus

Memory Bus

DRAM

PMEM

DRAM

DRAM

PMEM

Figure 1: Socket topology
and mixed workloads, PMEM experiences a large performance
drop. That makes SSDs competitive for a number of scenarios,
e.g. sequential queries with high selectivity. Similarly, although
PMEM offers extra volatile memory capacity in Memory mode, this
does not translate to a performance benefit. As of today, and based
on these results, it seems that the best use of PMEM is as faster
(but more expensive) storage. However, there are many caveats
and researchers should carefully tune their engines and take into
account the nature of the workloads to leverage the new hardware.

CPU

CPU

CPU

L1 cache

L1 cache

L1 cache

L2 cache

L2 cache

L2 cache

L3 cache

L3 cache

L3 cache

DRAM
(L4 cache)

DRAM
(Volatile)

DRAM
(L4 cache)

PMEM
(Volatile)

PMEM
(Persistent)

SSD
(Persistent)

SSD
(Persistent)

(a) Memory

(b) AppDirect

PMEM
(Volatile)

PMEM
(Persistent)

SSD
(Persistent)

(c) Mixed

Figure 2: Memory hierarchy for different PMEM modes
second read to PMEM. Therefore, for a cache hit the application
experiences only the DRAM latency, whereas for a cache miss, it
experiences the latency of both PMEM and DRAM. Applications
can use PMEM in this mode with no changes in their source code.
In AppDirect Mode, PMEM acts as a persistent storage device
much as an SSD or HDD disk. It can be configured as interleaved or
standalone regions. When used as an interleaved region, PMEM provides striped read/write operations that offer increased throughput.
The supported interleaved size is 4 KB. In this mode, PMEM contains
one or more namespaces, which are similar to hard disk partitions.
A namespace can be configured in fsdax, devdax, sector or raw
mode. Fsdax provides a file system with direct access. If we mount
on the device a DAX-aware file system, we can execute load and
stores from/to PMEM without using the page cache or any other
OS intervention. This is the mode that is recommended by Intel.
Devdax presents the device as a character device, exposed to the OS
as a single file. Therefore, no filesystem can be mounted on it and
read/write system calls are not supported. Sector mode configures
the storage as a block device on which any non-DAX file system
can be mounted. Finally, raw mode presents the device as a memory
disk without any support for mounting a DAX filesystem.
Mixed Mode is a combination of Memory and App Direct modes.
The entire DRAM is again configured as an L4 cache. The user
can configure the percentage of PMEM that the system will use as
volatile memory or disk, however the minimum memory DRAM to
PMEM ratio imposed by Intel is 1:4.

2 BACKGROUND
2.1 Persistent Memory
Persistent memory, also known as non-volatile or storage class
memory, is an emerging class of memory technology combining the
byte-addressability and low latency of DRAM with the persistence
and high capacity of disks. The technology is now available in the
Intel®Optane©DC Persistent Memory Module [8] (referred to as
PMEM in the rest of the paper). It is based on 3D Xpoint technology,
which is faster and more expensive than NAND Flash but slower
and cheaper than DRAM. PMEM comes in a DIMM form factor in
128, 256 or 512 GB sizes and it is attached to a memory channel.
Every memory channel is connected directly to the CPU through
an integrated Memory Controller (iMC) (Figure 1). The iMC maintains read and write pending queues for the PMEM DIMMs and it
is situated within the Intel’s asynchronous DRAM refresh domain,
which ensures persistence on power failure. Every iMC has at most
3 memory channels and every CPU socket has two iMCs, resulting in a maximum memory capacity of 6TB for a 2-socket server
with 12 memory channels. The access granularity from the iMC to
PMEM is 64 bytes, however PMEM’s internal access granularity is
256 bytes. That may lead to read or write amplification in different
access patterns. For example, in sequential access patterns, PMEM
has the highest performance and it is only 2x slower than DRAM,
since one internal access serves four external accesses. PMEM can
be used in 3 modes: Memory Mode, AppDirect Mode and Mixed Mode
(Figure 2). We denote in parenthesis how the OS treats DRAM or
PMEM in different modes.
In Memory Mode, PMEM is used as volatile memory and DRAM
becomes an L4 direct-mapped cache [9] transparent to the application. The iMC manages data traffic between DRAM and PMEM.
If a read request results in a DRAM cache hit, the memory controller serves the read. In case of a DRAM cache miss, it issues a

2.2

Related work

Even before the first public hardware implementation of NonVolatile Memory (NVM), researchers and companies were adapting
DBMS components or tailoring DBMSs to NVM characteristics.
Chatzistergiou et al. [23] developed a library that manages transactional updates in data structures designed for NVM and Wang
et al. [39] came up with a distributed logging protocol that leverages NVM. Similarly, Arulraj and Pavlo adapted different parts of a
database engine to NVM, such as the buffer manager [43], and the
storage and recovery [19, 21] protocol. With their findings, they developed a DBMS, Peloton [13, 33], built to leverage NVM principles
and characteristics. Similarly, SAP HANA adapted their engine to
integrate NVM [16] and Liu et al. [30] built a log-free OLTP engine
2

for NVM. Finally, van Renen et al. [37] evaluate how DBMSs perform when they use either NVM exclusively or a hybrid approach
with a page-based DRAM cache in front of NVM. In addition to
these efforts building new engines or parts of it to take advantage
of PMEM, there has been considerable work on on algorithms such
as index joins [35], or data structures such as B+-Trees [24], hash
tables [31], and range indexes [29].
In most of the above efforts, the authors were simulating NVM
using software tools [26] to benchmark the resulting implementations. However, with the introduction of Intel Optane Persistent
Memory, it is possible to execute the workloads on actual hardware.
This has lead to a number of performance analysis appearing in
the last years. Outside of the database context, Swanson et. al [27]
provided the first comprehensive performance measurements of
Intel Optane Persistent Memory including read/write latency with
sequential and random access patterns as well as the effect of factors
such as the number of threads on different PMEM modes (Memorymode and AppDirect-mode). Based on their findings, they propose
best practices on how to leverage PMem. This study was followed
by others [34, 42] providing a more in-depth analysis and elaborating on the insights of Swanson et. al. In HPC, a number of
studies [32, 40] have shown promising results in hybrid DRAMNVM configurations. Using such a configuration, the applications
experience only a minimal slowdown and they can scale up to a
larger amount of data, due to the larger volatile memory capacity.
In databases, the focus until now has been mainly on OLAP
workloads. Benson et. al. [22, 25] use microbenchmarks or more
sophisticated benchmarks (Star Schema, TPC-H) to provide best
practices for using Intel Optane Persistent Memory and to investigate if it is a valid replacement for NVMe SSDs. In their experiments
they only use the AppDirect mode (both with and without fsdax).
Shanbhag et. al [36] also evaluate only the AppDirect mode in an
OLAP context. Complementary to that, Wu et. al [41] have run
microbenchmarks, TPC-H, and TPC-C on SQL server 2019 using
PMem in Memory and AppDirect mode (with and without fsdax)
and they present high-level conclusions on how DBMS can leverage
PMem. Additionally, Renen et al. [38] measure the bandwidth and
latency of Intel Optane Persistent Memory and based on their findings they tune log writing and block flushing. Compared to all the
aforementioned efforts, besides focusing only on more sophisticated
benchmarks (TPC-H and TPC-C) instead of microbenchmarks, we
also evaluate three different DBMSs in both AppDirect and Memory
mode by altering various configurations and database knobs. In
TPC-H, we are the first to show how query plans, specific operations and system statistics are affected with the usage of PMEM. In
TPC-C, we do a deep exploration of the available database knobs
and how they affect performance.

Component

Specs

Sockets
CPU
Microarchitecture
Cores
L1 cache
L2 cache
L3 cache
RAM
PMem
SSD

2
Intel(R) Xeon(R) Gold 6248R
Cascade Lake
48 physical (96 logical)
64KB
1MB
36MB
128GB (16GB DDR4 @ 2666 MHz × 8)
512GB (128GB × 4)
KIOXIA KPM6XRUG1T92 (2TB)

Table 1: Server specifications
5.10.46). We disable the turbo mode and we set the CPU power governor to performance mode with 2GHz as the maximum frequency,
so that we can have reproducible experiments with minimum variation. We refer to Default Mode as the configuration that does not use
PMEM at all and, unless otherwise mentioned, to AppDirect mode
as the configuration that mounts PMEM in AppDirect mode with
fsdax enabled. We collect system statistics with the Intel Vtune
Platform Profiler [7] that provides metrics related to CPU, memory, storage and I/O. To get more accurate statistics, we modify
the source code of the profiler to increase the sampling hardware
counter frequency.

3.2

Basic microbenchmarks

Before evaluating database engines, we measured the latency and
the bandwidth of our system for the different memory types (Tables 2 and 3). For volatile memory (DRAM and PMEM in Memory
mode) we use the Intel Memory Checker Tool [6], which gives us
the intrasocket idle memory latencies. For measuring latency in
storage (SSD and PMEM in AppDirect mode) we use ioping [10].
Finally, for measuring bandwidth in storage we use fio [3]. For
storage bandwidth measurements we follow a similar methodology
to Swanson et. al [27]. We perform two sets of measurements, one
with 1 thread and one with 8 threads, where the SSD bandwidth is
almost saturated. We generate 512MB files and every thread reads
1 file in 4KB blocks. We bypass the page cache and we perform
synchronous I/O. For writes, we perform an fsync() call after every 4KB write. As we can observe, PMEM as volatile memory has
23% higher latency. The read bandwidth is 2% less and the write
bandwidth is more than 2× lower than DRAM. For 1 thread PMEM
AppDirect has more than 10× more read bandwidth for both random and sequential accesses and around 5× more write bandwidth
than SSD. For 8 threads PMEM has 13-16× higher read bandwidth

Memory type

3 EXPERIMENTAL SETUP
3.1 System specification

DRAM
PMEM-volatile
PMEM-storage (random)
PMEM-storage (sequential)
SSD (random)
SSD (sequential)

All the experiments in this paper were conducted on a dual-socket
server with the specs mentioned in Table 1 and the socket topology
shown in Figure 1. Each CPU socket has two memory controllers
and three channels per controller. The DRAM and Intel Optane
DIMMs are installed in a 1-1-1 topology. We use Debian 10 (kernel
3

Latency [us]
0.07
0.09
9.31
9.23
68.6
65.8

Table 2: Latency measurements for different memory types
in our server

Memory type
DRAM
PMEM-volatile
PMEM-storage (random, 8 threads)
PMEM-storage (sequential, 8 threads)
PMEM-storage (random, 1 thread)
PMEM-storage (sequential, 1 thread)
SSD (random, 8 threads)
SSD (sequential, 8 threads)
SSD (random, 1 thread)
SSD (sequential, 1 thread)

Read bw
[MB/s]

Write bw
[MB/s]

76720
75303
6128
8551
1829
2449
470
504
160
191

57388
32094
1807
3694
534
615
293
477
157
166

4 POSTGRESQL
4.1 TPC-H
4.1.1 Setup. We set the buffer cache to 16GB and the effective
cache size to 48GB. That way all the caches fit in socket 0 for all
modes and therefore I/O is in the critical path as much as possible.
We use PostgreSQL version 13.2. After importing the data, we add
indexes and foreign keys with triggers disabled. Postgres does not
have a prefetcher on its own and relies to the OS for this purpose.
4.1.2 General observations. The running times for the 22 TPC-H
queries for PostgreSQL for the Default, Memory and AppDirect
modes are shown in Figure 3. The AppDirect mode is consistently
faster than the Default mode. This happens because PMEM has
lower latency than SSDs and, thus, all I/O is faster. This is more
obvious in queries that have large sequential scans (queries 1, 3,
6, 7, 12, 16, 22). Although the lower latency does provide a large
advantage, it is not as large as we would expect (around 8-10×
according to Table 2). That happens because the AppDirect mode
does not use the OS page cache and prefetcher. Therefore, in queries
where these components are effective hiding the I/O latency, the
advantage is not large (e.g., query 1), contrary to queries where
they do not play a big role (e.g., query 6). Another reason for not
seeing all potential advantages is that, in AppDirect mode, the CPU
is involved in I/O, whereas in Default mode a parallel worker thread
is scheduled to deal with I/O. To verify how much the number of I/O
threads affects the overall performance, we also run the AppDirect
and Default modes using only one core on socket 0 and we observe
that the performance difference between them reduces drastically.
However, the AppDirect mode still performs better because, even
with one thread, PMEM has 10× higher read bandwidth (Table 3).
Nevertheless, there are situations when AppDirect mode works
much better: for parallel index lookups the latency difference is
about 10× faster for the AppDirect mode (queries 2, 4, 5). Especially
when the tables are large, the lookup access size is in the order of
8KB and, although the accesses are random, they have the same
latency as a sequential scan for PMEM (queries 8, 9, 10, 19, 20, 21).
The Memory mode has slightly worse running times for most
queries. To understand where the overhead comes from, in Figures 4
and 5 we show the DRAM read and write bandwidth consumed by
each query for the Default and Memory modes, respectively. For

Table 3: Bandwidth measurements for different memory
types in our server

and 3-6× higher write bandwidth for random and sequential accesses, respectively, than SSD. Finally, we notice a large gap in
bandwidth between using PMEM in Memory or AppDirect mode,
but this is due to the overhead of the OS and the filesystem.

3.3

Configurations tested

We now present the different configurations that we run for the
TPC-H and TPC-C benchmarks. For both TPC-H and TPC-C, we
pin the database processes to socket 0 to avoid remote NUMA
access to better interpret the results. Before executing each query
or workload we clear the page and the database cache. For TPCC, we use 1000 warehouses for all experiments, unless otherwise
stated. We configure each user to use all the warehouses because
this ensures an even distribution of virtual users across warehouses
and avoids spending a lot of time in lock contention. We set the
warmup and running time to 3 minutes. That is sufficient to load
the buffer pool and stabilize the database activity. Additionally, we
have observed that we manage to reach the maximum tpmC by
using only one of the two PMEM DIMMs available in the socket.
Therefore for TPC-C unless otherwised mentioned, the AppDirect
mode uses one PMEM DIMM. Although we run the Memory mode
for TPC-C for many configurations, in most cases its performance
is almost identical to the Default case as requests are served by the
L4 DRAM cache and PMEM is not in the critical path. We therefore
do not report any results involving the Memory mode. Finally, we
do not run any experiments for Mixed mode, since we do not meet
the minimum volatile memory ratio of 1:4 in our setup, which Intel
suggests for PMEM to be cost and performance-effective over a
DRAM only solution. We have 128GB of RAM and 512GB of PMEM.
That leaves no PMEM capacity to be configured in AppDirect mode.
Table 4 summarizes the different modes and benchmarks that have
been run for all DBMSs considered.
Mode

Time [s]

1,000
500
300
200
100
50

10

1

Default Memory AppDirect Mixed

2

3

4

5

6

7

8

9

10 11 12 13 14 15 16 17 18 19 20 21 22
Query

Benchmark
TPC-H
✓
✓
✓
✗
TPC-C
✓
✓
✓
✗
Table 4: Benchmarks and modes run for all the different
DBMSs for PostgreSQL, mySQL and SQLServer

Default

Memory

AppDirect

Figure 3: Running time (log-scale) for TPC-H SF-100 on PostgreSQL for different system configurations
4

2,500

Data read [GB]

Bandwidth[MB/s]

250

1,500
1,250
1,000
750
500
250
0
1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22

150
100
75
50
25
0
1

2

3

4

5

6

7

8

9

Query

Default

Query

Memory

Default

Figure 4: DRAM average read bandwidth on PostgreSQL for
different system configurations

4.1.3 Query-by-query. In this section, we take a more detailed
look at the queries to gain additional insights. Note that we only
compare the Default with the AppDirect mode.
Query 1 has a parallel sequential scan and a parallel aggregation
of lineitem. The selection predicate is satisfied by 98% of the rows.
In AppDirect mode, 85 out of the 106 seconds are spent in computing
the aggregations and only 17 seconds are spent in scanning the
data. PMEM has a latency of 10us for 4KB application reads [2].
Therefore, for the block size of Postgres (8KB), the latency should
be less than 20us. We can confirm that because we have 10 parallel
workers with an overall bandwidth of 4-5 GB/s which explains the
17 seconds needed to scan the 86GB table. In contrast, in Default
mode, SSDs have a 10x latency, but only 5x of the time is spent in
scanning because of the OS page cache and prefetching.
In query 3 the Default mode spends the majority of the time to
scan the lineitem table. The time is larger than query 1 because
the prefetcher does not work so effectively. That happens because
the inter arrival time of read calls is lower as less operations are
performed in higher level operators. For the AppDirect mode, the
scan time increases to 19 seconds compared to query 1. This is
because parallel workers are also involved in writing data to PMEM
during the join and sorting of the query. It is well known that
writing in Intel Optane requires more CPU and memory resources
and provides lower bandwidth [25, 27]
In query 5, there is a a multibatch parallel hash join where the
table orders is scanned. The join does not start executing until the
entire table has been scanned. Therefore, the inter arrival times
of read requests are very close and the prefetcher does not work
effectively in the Default mode.

1,500
Bandwidth[MB/s]

AppDirect

less than 2% slower. This happens because their working set is less
than 64GB and therefore most of the accesses are served by the
L4 DRAM cache. On the other hand, queries 2, 11, 13 and 19 are
slower by more than 5%, because their working set is larger than
the L4 and/or the OS page cache. Finally, queries 9, 15, and 20 are
faster in the Memory mode. These queries benefit from the larger
OS page cache that the OS can allocate, since socket 0 with PMEM
in Memory mode has 256GB of volatile memory, compared to the
Default mode which has 64GB.

1,750

1,250
1,000
750
500
250
0
1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
Query

Memory

Figure 5: DRAM average write bandwidth on PostgreSQL for
different system configurations

Memory

Figure 6: Data from storage read for TPC-H SF-100 on PostgreSQL for different system configurations

all the queries, we read and write more data from DRAM in Memory Mode compared to the Default mode. For reads, that happens
because a DRAM (L4 cache) read miss in Memory mode results in a
read from PMEM, which consequently leads to a DRAM write. Another reason for the increased DRAM reads is that during a DRAM
write, the system has to read the dirty lines and flush them to PMEM.
Due to prefetching by the iMC, the DRAM writes are more than the
L4 cache misses. Finally, another reason for the increased DRAM
bandwidth for both reads and writes are the collisions in the L4
direct mapped cache, since multiple PMEM memory lines can map
to the same DRAM memory line. We verify the last assumption by
allocating 64GB instead of 256GB of volatile memory in Memory
mode. This way, two PMEM memory lines always map to different
DRAM memory lines. This decreases the cache conflicts and the
DRAM read/write bandwidth and we observe that the Memory
mode has the same running time as the Default mode. We also see
in Figure 6 that the Memory mode consistently reads fewer or equal
amount of data because of the larger page cache available, whereas
the AppDirect mode consistently reads equal or bigger amount
of data because of the disabled page cache. Exceptions to that are
queries 4, 8, 10 and 11, because of the inability to take advantage of
the OS cache and prefetching.
We now analyze the differences between the Default and the
Memory mode in more detail. Queries 1, 4, 5, 6, 12, 14 and 17 are

Default

10 11 12 13 14 15 16 17 18 19 20 21 22

5

Query 13 has an index-only sequential scan on customer, which
takes the same time in both modes due to prefetching in the Default mode. There is also an index scan in orders, which takes
approximately the same time in the AppDirect and Default mode.
That happens because the index is not correlated, and therefore
the database can scan more than one blocks at the same time. This
leads to a large working set that is larger than the buffer cache,
which subsequently leads to many reads from PMEM in AppDirect
mode. The amount of data read in AppDirect mode is 12× more
than those in the Default mode. However, AppDirect mode still
performs better, because PMEM bandwidth is 6× larger and it does
not involve the synchronous read from DRAM as the Default mode.
Query 14 involves a hash join between lineitem and part with
lineitem on the build side. The hash table has to be built completely
before the rest of the query plan is executed and therefore we
have a sequential scan on lineitem. For the scanning, 6 workers
are allocated. The SSD reaches its maximum read bandwidth, but
this is not the case for PMEM, which does not reach its maximum
read bandwidth even with 9 workers. In query 15, we observe the
assymetric behaviour of PMEM as we have to read lineitem twice.
The maximum read bandwidth is 4 GB/s and the maximum write
bandwidth is 1 GB/s. To maintain the price/performance ratio, we
need to increase the working memory or use a separate storage
drive for temporary writes.
Lastly, in query 17 there is a hash join between lineitem and
part with lineitem on the probe side without any filtering. For
the sequential scan of lineitem, prefetching is effective and the main
performance difference is caused by index lookups on lineitem. In
such CPU intensive queries, when CPU operations overshadow
I/O requests, prefetching is very effective in sequential accesses.
On the other hand, for random accesses asynchronous I/O is more
beneficial. Therefore, if Postgres adopts asynchronous I/O, the performance difference between the two modes would be negligible.

tpmC [100K]

400

200
100
0
8

16

32

64

128

Users
Default

Default-compress

AppDirect-nodax

AppDirect-compress

AppDirect

Figure 7: tpmC for TPC-C with 1000 warehouses on Postgres
for different system configurations
configuration, though not very common, is useful for meeting a
very low downtime requirement. We also use a large buffer pool to
reduce the proportion of reads to writes. After the warmup time,
we checkpoint and run a VACUUM command to remove potential
sources of performance variations.
4.2.2 Different modes and WAL compression. In Figure 7 we present
the result of running TPC-C for different numbers of concurrent
users for different system configurations. Besides the Default and
the AppDirect mode, we run both these modes with an option that
allows as to compress the Write-Ahead Log (WAL) before writing.
We denote them with Default-compress and AppDirect-compress
in the figure. We also run TPC-C in AppDirect mode but with DAX
disabled (denoted as AppDirect-nodax in the figure). As we see, the
AppDirect mode reaches a plateau after 32 concurrent users, while
the Default mode slowly increases. Postgres utilizes the PMEM’s
bandwidth very efficiently, because the checkpoint, background
and WAL writer processes use only one thread. Additionally, when
the client workers get involved in flushing dirty pages, we see a
slight tpmC drop.
WAL compression is widely used for Postgres to close the gap
between CPU and storage. However, in our case even though it
is slightly useful for the Default mode, it causes a drop in tpmC
for the AppDirect mode. The number of transactions is almost
50% less for 16 clients. Due to the lower latency of PMEM, the
compression step involving an additional read and write from/to
memory becomes unnecessary. Lastly, because Postgres depends
on the OS page cache for read-ahead and buffering of writes, we
enable the page cache in AppDirect Mode with the no-DAX option.
However, as we have mentioned, in AppDirect mode the CPU is
involved in reading/writing and this causes an increase in CPU
usage and a drop in tpmC as we can see in Figure 7. Therefore,
although Postgres is very effective at hiding the storage latency of
HDDs and SSDs, this is not the case with PMEM and the techniques
it uses for HDDs and SSDs actually hurt performance in PMEM.

4.1.4 Summary. The AppDirect mode is largely beneficial for sequential scans that select very little data. When the majority of
the data has to be processed, then the lack of the page cache and
prefetching in AppDirect mode eliminates most of the advantages
of PMEM. The Default mode is also competitive in queries involving
CPU-intensive operations (hash aggregations and joins) when I/O
requests are not the bottleneck. Finally, because the CPU is directly
involved in I/O in AppDirect mode, if we do not use a high number
of threads, the bandwidth utilization is not optimal and the performance is comparable to the Default mode. The Memory mode is
slightly slower than the Default mode, except for queries that have
a large working set and can benefit from the larger OS page cache
offered by PMEM. In addition, the direct mapped L4 cache leads to
larger DRAM utilization due to conflict misses. Applications could
allocate volatile memory space contiguously to avoid them.

4.2

300

TPC-C

4.2.1 Setup. We use PGTune [15] to tune PostgreSQL to our hardware configuration. We set the checkpoint_timeout to 30 seconds
and the max_wal_size to 5GB to force checkpoints very often. It
is known that writes have limited bandwidth in PMEM (as seen in
Table 3). By checkpointing aggressively, we put I/O in the critical
path and we are able to saturate the PMEM device more easily. This

4.2.3 Interleaved vs non-interleaved. We compare the AppDirect
mode using only one PMEM DIMM with the AppDirect Mode
using both PMEM DIMMs (denoted with AppDirect-interleaved)
in Figure 8. The interleaving access block size is 4KB and any
6

1,200

limitations of the SSD. On the other hand, when we place the data
in PMEM instead of the SSD, we see a large increase in tpmC, even
for a small number of clients. We therefore conclude that PMEM
should be used as a data rather than just as a WAL store, because
databases can utilize PMEM’s read bandwidth more effectively than
its write bandwidth.

tpmC [100K]

1,000
800
600
400

4.2.5 Summary. We see that compressing the WAL as well as placing it in a faster storage (e.g. PMEM) does not offer us a large
performance advantage. In general, although TPC-C involves many
I/O writes and reads, these are still done on the same data group and
that makes the workload more CPU than I/O bound. Finally, Postgres utilizes the PMEM bandwidth very effectively in DAX mode
but, when the page cache is enabled, the tpmC drops drastically.
This happens because the PMEM latency is low compared to that
of SSDs/HDDs and since Postgres relies on the OS for prefetching,
keeping/updating the page cache is an additional overhead.

200
0
8

16

32

64

128

Users
AppDirect

AppDirect-interleaved

AppDirect-interleaved-increased-wal

Figure 8: tpmC for TPC-C on Postgres using different number of DIMMs

5 MYSQL
5.1 TPC-H

read/write for Postgres happens in multiples of 8KB. Therefore,
when using PMEM in interleaved mode, we would expect a large
increase in tpmC, since the access latency is halved and the max
bandwidth is doubled. However, as we see in the figure, the increase
in tpmC is minimal. For small number of clients, that happens
because the workload is already CPU-bound even when using a
single PMEM DIMM. For larger number of clients, the bottleneck
is the checkpointing process. Thus, we increase the max_wal_size
to reduce the number of checkpoints and the tpmC for 128 clients
is more than 2x higher and is bounded by the max bandwidth of
the interleaved setup.

5.1.1 Setup. We use mySQL version 8.0.23. We set the buffer pool
again to 16GB for the reasons stated in Section 4.1.1 and to have
the same parameters across databases. MySQL does not support
multiple threads per query, except for particular type of queries,
e.g., SELECT COUNT(*) [5].
5.1.2 General observations. In Figure 10, we present the runtimes
for TPC-H SF 100 for mySQL for different configurations. Regarding the query times, we observe similar trends to Postgres. The
difference between the AppDirect and the Default mode is not as
big, because we do not reach the bandwidth limitations of the SSD
with a single thread. In addition, compared to Postgres, mySQL has
two main differences. First, it prefers nested loop joins over hash
or merge joins. Therefore, in queries involving joins, there are random accesses with large block sizes (i.e. 16KB), where PMEM has
similar bandwidth to sequential accesses. In contrast prefetching
and the OS page cache cannot help in Default mode for random
accesses. Second, mySQL stores primary clustered indexes together
with the data and secondary indexes separately. That puts PMEM
at a disadvantage, because an access to a secondary index needs to

4.2.4 Data and WAL placement. Finally, we evaluate the effectiveness of PMEM as a data or a WAL store. We present the results in
Figure 18. We put both the WAL and the data in SSD (SSD-both), the
data in SSD and the WAL in PMEM (SSD-data-PMEM-wal), the data
in PMEM and the WAL in SSD (PMEM-data-SSD-wal), and both
the data and the WAL in PMEM (PMEM-both). For small number of
clients, when we place the WAL in PMEM instead of the SSD, we see
only a slight increase in tpmC. That means that buffered I/O does
not significantly affect performance in log writing. However, the
gap increases when we increase the clients due to the bandwidth

3,500
2,200
1,500
1,000

800

Time [s]

tpmC [100K]

1,000

600

500
300
200

400

100

200

50

0
8

16

32

64

128

1

2

3

4

5

6

7

8

9

Users

10 11 12 13 14 15 16 17 18 19 20 21 22
Query

SSD-both

SSD-data-PMEM-wal

PMEM-data-SSD-wal

PMEM-both

Default

Memory

AppDirect

Figure 10: Running time for TPC-H SF-100 on mySQL for
different system configurations

Figure 9: tpmC for TPC-C on Postgres using PMEM as WAL
or data store
7

locate the data in the tables and in the Default mode part of these
accesses are served by the OS page cache.
In Memory mode queries 3, 7, 9, 20 and 21 have a smaller running time than the Default mode, because of the larger page cache
available. All these queries have a large working set and the data
does not fit in the buffer cache. For the other queries, the two modes
are either comparable or the Memory mode is slightly worse for
the reasons already mentioned in Section 4.1.2.

tpmC [100K]

400
300
200
100
0

5.1.3 Query-by-query. We now take a deeper look into a subset
of the queries . We again compare only the AppDirect and the
Default modes, as those are the ones that have the largest runtime
difference. In query 1, most of the time is spent on aggregation and
filtering. The scan time of lineitem in the Default mode is 436s
and in AppDirect mode it is 392s. The small performance difference
has two reasons. First, prefetching and page caching by the OS
is very effective for sequential scans of large tables. Second, the
average block size is around 100KB for both modes. The increase in
response time for larger block sizes is sublinear in SSDs due to the
inherent parallelism. On the other hand, in AppDirect mode the
CPU is involved in reading, and the response time is exactly linear.
In query 3, there is a table scan on customer and index lookups
on orders that use a secondary index. The cost of a lookup is
140us for the AppDirect mode and 250us for the Default mode.
The difference is not as large as we would expect based on the
hardware, but the Default mode has the advantage of prefetching
and the OS page cache. Additionally, PMEM has a larger latency
when secondary indexes are used for the reasons explained in the
previous section.
In queries 4 and 5 there are index lookups on lineitem using
a primary clustered index, and the cost of a lookup is 15us for the
AppDirect and and 30us Default mode. The lookup times are close,
because the queries have a smaller working set that mainly fits in
the buffer cache. In general, for smaller working sets secondary
and primary index lookups have comparable lookup times since
they fit in the buffer cache and the OS page cache is not useful. We
also observe this behaviour in query 7.
In query 13, both modes take the same amount of time, because
the working set is larger than the buffer cache but smaller than
the page cache. Thus, a memory copy from DRAM to DRAM has
similar latency to a memory copy from PMEM to DRAM. Queries
19 and 20 involve a join with lineitem using a secondary index
lookup. Every lookup returns 30 and 7 tuples, respectively. PMEM
is faster, because of large block random accesses, even when a small
number of tuples is returned within a lookup.
Finally, query 21 has 3 joins with lineitem. The first join has
a barrier and there is little time difference between the modes,
because the index lookup happens in the clustered primary key
(i.e. order_key) and therefore there are a lot of page cache hits
and prefetching is effective. Then, there is a second hash join with
nation that breaks the ordering of order_key. That makes the
second join very slow in Default mode because the index lookups
on the primary key are random and the working set is very large (i.e.
the entire lineitem). Since the second join has no barrier, the third
join happens simultaneously with all the pages needes available in
main memory. As a result, for this join both modes take the same
amount of time.

8

16

32

64

128

Users
Default

AppDirect

Default-odirect

AppDirect-odirect

Default-odirect-nofsync

AppDirect-odirect-nofsync

Figure 11: tpmC for TPC-C on mySQL with different flushing methods
5.1.4 Summary. We observe that operations that have large block
accesses (≥ 16KB) index lookups with random accesses have a large
performance advantage in AppDirect mode compared to the Default mode. These accesses cannot be effectively prefetched and
the PMEM bandwidth is very similar to a sequential access. Additionally, whenever possible, we should use clustered indexes, since
the additional lookup in a non-clustered index has a performance
penalty for PMEM due to the lack of an OS page cache. For the
Memory mode, we make similar conclusions to PostgreSQL, i.e.
that we should use it for queries with working sets larger than the
DRAM available to take advantage of the larger page cache.

5.2

TPC-C

5.2.1 Setup. We use a large buffer pool (48GB unless othewise
mentioned) with a similar reasoning as in Section 4.2.1. We disable
binary logs and we leave the log buffer size and the log file size at
their default values, which is very small. This causes checkpointing
every second.
5.2.2 Flushing methods. We first experiment with different flushing methods of InnoDB. More specifically, we enable the O_DIRECT
flag, which uses direct I/O for data files and buffered I/O for logs.
We present the results in Figure 11. In general, the AppDirect mode
is faster than the Default mode, both with and without direct I/O,
due to the smaller latency that PMEM offers. However, direct I/O
does not offer a significant performance advantage in the AppDirect
mode, because it does not provide any additional benefit on top
of DAX. Furthermore, using the AppDirect mode with the no-dax
option and the O_DIRECT flag, provides the same performance as
the default AppDirect mode (with dax enabled). This is expected,
since both configurations skip the OS page cache. For the Default
mode, when we have a small number of clients this happens because
mySQL manages its own buffer pool and does not depend upon
the OS page cache for prefetching and caching. As the number of
clients increase, the Default mode with direct I/O performs much
better, since we have restricted the execution to one socket. Thus,
the database is not doing unnecessary memory copy from/to the
OS page cache, which in turn reduces contention and leaves more
resources available. Based on these, we use the O_DIRECT flag for
the rest of our experiments.
8

400
tpmC [100K]

tpmC [100K]

400
300
200

300
200
100

100
0

0
8

16

32

64

128

32

64

Users
Default

Default-no-doublewrite

AppDirect

AppDirect-no-doublewrite

128

Users
1

2

4

8

16

Figure 13: tpmC for TPC-C on mySQL for different number
of write threads

Figure 12: tpmC for TPC-C on mySQL for different number
of clients with and without the double-write buffer

InnoDB writes the data in a large sequential chunk with a single
fsync call at the end. We disable the double-write buffer and present
the results in Figure 12 for the two modes. We see in the figure that
the tpmC for the Default mode stays stable, since double writes are
a part of the background flushing. Therefore, the storage is able
to follow along and transactions are not affected. Conversely, the
tpmC increases significantly for the AppDirect mode when doublewrites are disabled, confirming once more that concurrent writes
are a pain point for PMEM.

We also investigate how disabling fsync affects performance.
This function is used to ensure that writes are flushed to disk and not
to the device cache. Because these calls may degrade performance,
mySQL provides a flushing method called O_DIRECT_NO_FSYNC that
tries to take away these calls. As we can see in Figure 11, when
we use this flag, the performance increase is negligible, especially
in AppDirect mode. This is a result of mainly two reasons. Firstly,
fsync calls are not totally eliminated and they are still used for
synchronizing file system metadata changes, for example during
appends [12]. Secondly, writing dirty pages to the tablespace is
done in batches that require a single fsync call that happens in the
background. Therefore, this does not affect transactions directly [4].
Contrary to the Default mode, when we disable fsync we see a
large improvement in the AppDirect mode. This happens because
overwrites in AppDirect mode with DAX use non-temporal stores.
Thus, no cache lines are flushed and only a sfence instruction is
issued to make sure the writes are complete.

5.2.4 I/O threads. By default, mySQL uses async I/O to perform
reads and writes. This removes the control over how many concurrent requests are pending, which might be detrimental for PMEM’s
performance. By using sync I/O, we can control the number of background write threads. Read threads are mainly used for prefetching
and with a large buffer pool they don’t have a significant role for the
TPC-C workload. We vary the write threads for different number
of concurrent users and we present the results in Figure 13. The
throughput reaches a maximum for 8 threads for different numbers
of concurrent users and decreases after that, confirming once again
that PMEM is not very effective at performing many concurrent
accesses.

5.2.3 Concurrent and double-write buffer. We now experiment with
the number of concurrent clients and the use of the double-write
buffer. By default, the double-write buffer is enabled both in the
Default and the AppDirect mode. We present the results in Figure 12.
For the Default mode, as the number of concurrent clients increases,
the tpmC first increases and then reaches a plateau. Since the CPU
utilization is low, the bottleneck is the SSD. The latency keeps
increasing due to increasing I/O and CPU scheduling delays. In
AppDirect mode, the tpmC increases and reaches a peak before
dropping off again. Given that we don’t observe this behaviour in
the Default mode, the drop is not because of mySQL, but due to
PMEM. This behaviour is consistent with other studies [25], which
notice a decrease in read and write performance as the number of
concurrent accesses increases. When the number of read/writes
operations increases, the read and write combining cache does not
perform so well, as its size is limited. Another reason for the drop
in tpmC is the increasing contention at the iMC level. When clients
increase, there are more L3 cache misses, which in turn lead to
more DRAM accesses and I/O between DRAM and PMEM.
The double-write buffer is a storage area where dirty pages are
flushed to, before writing to their respective positions in the data
files [11]. This buffer does not incur any additional cost, because

5.2.5 ext4 block size. We also evaluate how the ext4 block size
affects PMEM’s performance. We present the results in Figure 14.
We set the ext4 block size to 1KB and 4KB in AppDirect mode

tpmC [100K]

400
300
200
100
0
8

16

32

64

128

Users
AppDirect-nodax-bs-1kb

9

AppDirect-nodax-bs-4kb

Figure 14: tpmC for TPC-C on mySQL for different block
sizes on AppDirect mode

with nodax and O_DIRECT enabled, because direct access is only
supported when the block size is equal to the system page size.
As we observe in the figure, for a small number of clients 1KB
block size perform worse than 4KB, because the amount of I/O is
increased and I/O is more in the critical path for small number of
clients. Contrary to that, tpmC is larger for 1KB block size for larger
number of clients, because access size must be lower for higher
thread counts [25].

Time [s]

400
200
100
50

1

5.2.6 Log placement. To confirm that placing the logs in PMEM
does not offer a significant performance advantage irrespective of
the DBMS, we place again the log directory in PMEM instead of the
SSD and we present the results in Figure 15. We can again confirm
that redo logs are not the bottleneck and buffered I/O hides the
latency for the Default mode.

1

tpmC [100K]

6

7

8

9

10 11 12 13 14 15 16 17 18 19 20 21 22

Memory

AppDirect

6 SQLSERVER
6.1 TPC-H
6.1.1 Setup. We use SQLServer version 2019-15.0.4178. We set the
buffer cache to 16GB to put I/O in the critical path and have a consistent configuration across DBMSs. We add non-clustered indexes
to foreign keys as SQLServer does not do this automatically. For the
AppDirect mode we also place the tempdb that stores intermediate
results in PMEM. However, SQLServer does not allow placing logs
in an fsdax filesystem [1]. Thus, in AppDirect mode we leave them
in the SSD. For OLAP workloads this does not affect performance.
6.1.2 General observations. We present the running times for the
22 TPC-H queries for SQLServer for the Default, Memory and
AppDirect modes in Figure 16. SQLServer uses in general all the
available logical cores in socket 0 (48 in total) and that is why
the running time is much lower than the other two databases. It
is also very efficient at optimizing the queries and pipelining I/O
and processing. Therefore it reads only once the necessary tables
for each query and does not incur redundant I/O. Additionally,
SQLServer prefers to write through to physical hardware bypassing
the OS page cache [14].
The Default and the Memory mode have almost identical running
times for all but two queries. The average CPU utilization is very
low for these two modes, indicating that most of the time is spent
transferring data from disk to main memory. Prefetching is done
both by the OS and the iMC and processing is interleaved with I/O
very efficiently making the working working set of almost all the
queries to fit in the L4 cache, making essentially the two modes
running under the same hardware. This comes in contrast with the
findings of Wu et al. [41], where the Memory mode was slower
than the Default mode. However, the authors of this paper perform
warm runs, whereas in our case we clear all the caches before

100

0
128

Users
SSD-both

5

a threshold decreases performance since the hardware is not as
effective in write combining. We can further increase performance
by disabling the double-write buffer, which reduces concurrent
writes. Performance also drops when there is a lot of inteference
between reads and writes, e.g. when the buffer pool has a small
size. Finally, we see again that in AppDirect mode no-dax performs
worse than fsdax because there are more levels of indirection.

200

64

4

Figure 16: Running time (log-scale) for TPC-H SF-100 on
SQLServer for different system configurations

300

32

3

Default

5.2.8 Summary. Similar to Postgres, log placement in PMEM gives
a negligible performance advantage. Since concurrent writes are a
bottleneck for PMEM, we should finetune the respective parameters
carefully. Specifically, increasing the number of write threads above

16

2

Query

5.2.7 Buffer pool size and app direct modes. We finally experiment
with the buffer pool size and different modes in AppDirect mode
(no-dax, sector). For brevity, we omit the figures and we present
only the high level conclusions. With a smaller buffer pool (16GB),
we have more reads per transaction, while writes remain constant
because of the aggressive flushing mode. Thus, the AppDirect mode
remains unaffected since its read latency (10us) is negligible compared to the overall query latency (10ms). On the other hand, for the
Default mode when we have a small number of clients (≤ 16) and a
small buffer pool (16GB) the tpmC drops around 20%. This happens
due to memory copies between the page cache and the buffer pool.
For large number of clients, having a larger buffer pool (48GB) still
increases tpmC but not as significantly, since time is split more
evenly between I/O and CPU. Regarding different configurations
in the AppDirect mode, we experiment with the no-dax and the
sector mode. Both perform worse than the dax mode, because we
have more levels of indirection. For the no-dax mode, reads and
writes still go through the block layer and this requires alignment
verification. For the sector mode, besides the block layer, we also
have to go through the block translation table.

8

10

SSD-data-PMEM-wal

Figure 15: tpmC for TPC-C on mySQL with placing the log
directory in PMEM
10

700

performing measurements. That indicates that the Memory mode
may be advantageous when I/O is involved and PMEM is effective
at hiding the latency difference with DRAM in these cases. We are
also not aware of what other optimizations the authors of this paper
might have used leading to the observed performance difference.
The two queries where Memory mode is slower is queries 11 and 21,
where there are many conflict misses in the L4 DRAM cache and a
signicant data transfer between DRAM and PMEM, compared to the
Default mode. In addition to that, as mentioned, SQLServer doesn’t
utilize the OS page cache and therefore does not take advantage of
the larger volatile memory available in the Memory mode.
Compared to the Default mode, the AppDirect mode is much
faster again except for one query. The difference is due to the lower
latency that PMEM offers compared to SSDs. Furthermore, since
SQLServer uses many threads, it takes advantage of the full PMEM
bandwidth and it can reach read bandwidth up to 8 GB/s for some
queries. The difference is more obvious for queries involving the
lineitem table, since it is the larger table in the benchmark (around
100GB of storage together with indexes). We also notice that due
to the very high bandwidth SQL server had zero read-ahead reads,
i.e. it doesn’t place any pages into the cache for the query.

tpmC [100K]

600
500
400
300
200
100
0
8

16

32

64

128

Users
Default

AppDirect

Figure 17: tpmC for TPC-C on SQLServer for different number of concurrent users

6.2

TPC-C

6.2.1 Setup. We set the buffer cache to 48GB for similar reasons
as in Section 4.2.1. We do automatic checkpoints every minute
(the lowest possible value allowed by SQLServer). To use PMEM,
SQLServer requires fsdax mode to store the data and sector mode
to store the logs [1]. We therefore have to use both memory sockets,
as it is not possible to create a mixed namespace in one socket that
has the capacity for 1000 warehouses. We have observed that using
PMEM in interleaved mode increases performance for PMEM. Thus,
we use only this mode in this section. Finally, We also place the
temp database and logs, which store intermediate results, to the
different storage mediums.

6.1.3 Query-by-query. Since SQLServer is not open-source as the
other two databases, we only have estimates of the I/O costs and
not the exact runtimes as in PostgreSQL and mySQL. Thus, we
cannot provide details about the application memory latency. We
choose again a subset of the queries with interesting insights and
we compare the Default with the AppDirect mode.
Query 5 has a clustered index seek on lineitem on orderkey.
Lineitem and orders are the two largest tables of TPC-H and
therefore after this seek the working set is reduced substantially.
PMEM has 6× more read bandwidth than the SSD for this particular
query and it processes tuples as they come, without the need to
put additional pages to the buffer cache. The joins of the query
are either nested loop joins or hash joins. Since I/O is out of the
critical path, there are more resources to efficiently execute the
joins resulting in an overall 16× faster runtime for the AppDirect
mode compared to the Default mode.
Query 8 has a nested loop join with lineitem resulting to a lot
data movement from/to the buffer cache in AppDirect mode. In
contrast, this plan puts the Default mode in a disadvantage as the
DBMS spends most of the time doing read-ahead reads to the buffer
cache. Compared to the other queries the CPU utilization of the
AppDirect mode is low (around 60%, where for most of the other
it is around 80%). Finally, query 18 is only 3× faster in AppDirect
than the Default mode. In the query plan, we can see that there
are 3 nested loop joins and 2 stream aggregations on lineitem
that expect sorted data. Therefore the query is more CPU than I/O
intensive, and that is the reason of the smaller proportional time
difference compared to the rest of the benchmark.

6.2.2 Different modes and concurrent users. We first experiment
with the number of concurrent clients and we present the results
in Figure 17. In general, SQLServer uses all the available cores
in socket 0. As we can observe, for small number of concurrent
users, the higher bandwidth that PMEM offers gives a small performance advantage compared to the Default mode, due to the lower
latency it provides compared to SSDs. However, as the number of
concurrent users increases, the Default mode is very competitive
and outperforms the AppDirect mode for 64 concurrent users. For
such high number of users, there is a lot of interference between
I/O and processing in the system. Additionally, there is a large
number of concurrent reads and writes, which causes a significant
performance drop for PMEM [25]. This performance reduction is
so significant that SSD outperforms PMEM for 64 users. Finally, we
observe that CPU utilization is very low for the AppDirect mode,
indicating that I/O is in the critical path, despite the much lower
latency that PMEM offers.
6.2.3 Log placement. We experiment with log placement as we did
for the other databases. Generally, placing the log in PMEM offers
only a small performance advantage, compared to placing the data
in PMEM. This shows that I/O is more in the critical path than the
redo logs. As the number of clients increases we can see that log
placement does not make a significant difference. Lastly, placing
the data on PMEM and the log on SSD has a higher throughput
than placing both on PMEM, but this is due to the remote accesses
to socket 1 for the log (that is necessary due to the configuration
enforced by SQLServer).

6.1.4 Summary. We see that the Memory mode behaves very similarly to the Default mode, except for queries that cause conflict
misses in the DRAM L4 cache. Since SQLServer avoids using the
OS page cache, it cannot take advantage of the larger capacity of
PMEM. On the other hand, the DBMS uses many threads for I/O and
processing and utilizes the full read bandwidth of PMEM, making
the AppDirect mode much faster than the other two modes.
11

tpmC [100K]

600

400

200

0
8

16

32

64

128

Users
SSD-both

SSD-data-PMEM-wal

PMEM-data-SSD-wal

PMEM-both

Figure 18: tpmC for TPC-C on SQLServer using PMEM as
WAL or data store

6.2.4 Summary. Since SQLserver utilizes all the available cores in
the socket, the performance drop when there are many concurrent
reads and writes in PMEM is very obvious compared to the other
databases. We again confirm that the log placement does not play
a significant role in the overall performance, showing that PMEM
is more attractive for its lower latency rather than its persistence.

7

DISCUSSION

We summarize the main insights from all the previous sections and
provide best practices for the different configurations that a DBMS
should follow to maximize the PMEM utilization.
(i) Memory mode does not offer a significant performance
advantage: As we have observed for all databases and benchmarks, for the vast majority of cases, Memory mode with its
larger volatile memory capacity does not offer any performance
advantage. On the other hand, there are a lot of cases, where
performance is slightly worse. This happens due to the the conflict misses in the DRAM L4 cache, which also cause a additional
memory traffic between PMEM and DRAM.
(ii) Memory mode is useful for queries with sequential accesses and low number of reads/writes to memory: In the
case of queries with sequential accesses, the OS can take advantage of the larger filesystem cache offered by PMEM and
together with prefetching these queries can have have a significant speedup compared to configurations that do not use PMEM
at all. If there is significant memory traffic between the different
storage layers (e.g. when the workload performs many writes or
the working set is larger than the OS page cache) the Memory
mode can experience a small performance overhead.
(iii) Performance gains when using PMEM vs. SSDs can be due
to application limitations rather than differences in hardware: Although PMEM has superior performance compared to
SSDs for sequential accesses with many threads, this is not the
same for random accesses. If applications adopt asynchronous
I/O for random accesses (e.g. index lookups) for workloads in
which CPU requests overshadow I/O, the Default and the AppDirect mode will have a very small performance difference.

(iv) The lower latency of PMEM in AppDirect mode does not
translate to an advantage equal to the hardware characteristics: From our microbenchmarks, PMEM has 7-8× lower
latency from a SSD and in some cases more than 10× higher read
and write bandwidth. This difference does not translate to the
expected runtime decrease as the I/O path is not fully optimized.
The AppDirect mode with fsdax, which is the one recommended
by Intel, does not have the advantage of an OS page cache. This
feature is largely beneficial for sequential queries with high selectivity where prefetching is very efficient. It is also useful in
the case of secondary indexes, where data from tables is stored
in the page cache.
(v) In systems where resources are limited, PMEM in AppDirect mode is not as useful: In general PMEM in AppDirect
mode involves the CPU as no DMA is available. When there is
a lot of resource contention, the hardware advantage of PMEM is
almost negligible. We noticed this behaviour in all three databases
(in mySQL for TPC-H, when we restricted PostgreSQL to one
core and in SQLServer for TPC-C).
(vi) PMEM requires fine tuning for write-heavy workloads: As
noticed by previous studies [25, 27] heavy-write workloads and
read/write interference decreases the performance of PMEM dramatically. We noticed the same behaviour when running TPC-C.
Therefore, we should carefully tun the number of write threads
to avoid interference. Especially in the context of databases, several configurations that increase additional writes should be
turned off to increase performance (e.g. the double-write buffer)
(vii) Optimizations made for SSDs/HDDs need to be re-designed
when using PMEM: Many traditional optimizations try to avoid
I/O as much as possible due to the latency gap between main
memory and storage (e.g. log compression). However, this gap is
not as large with PMEM and these optimizations may not offer
any performance advantage. In general, as the CPU is involved
in I/O in AppDirect mode, it is preferable to avoid devoting CPU
resources to optimize I/O.
(viii) Log placement in PMEM does not increase performance
significantly: As we have observed across databases, log placement in PMEM does not increase the transaction rate for TPC-C
significantly. Placing data in PMEM increases throughout for
TPC-C due to the lower latency and higher bandwidth of PMEM
compared to SSD/HDD.

8

CONCLUSION

In this paper we benchmarked PMEM under three different relational engines (PostgreSQL, MySQL and SQLServer) and two popular benchmarks (TPC-H and TPC-C). Our study sheds light on how
to efficiently integrate PMEM into the memory hierarchy and how
to tune DBMSs to get the best performance out of each configuration. In Memory mode, increasing volatile memory capacity using
PMEM does not offer any performance advantage. In AppDirect
mode, PMEM offers a lower latency than SSDs, which can increase
performance significantly when I/O is in the critical path. However,
when there is a lot of resource contention and because the I/O path
is not fully optimized in the case of PMEM, SSDs still remain a
competitive solution for a number of workloads.
12

REFERENCES

[29] Lucas Lersch, Xiangpeng Hao, Ismail Oukid, Tianzheng Wang, and Thomas
Willhalm. 2019. Evaluating persistent memory range indexes. Proceedings of the
VLDB Endowment 13, 4 (2019), 574–587.
[30] Gang Liu, Leying Chen, and Shimin Chen. 2021. Zen: a high-throughput log-free
OLTP engine for non-volatile main memory. Proceedings of the VLDB Endowment
14, 5 (2021), 835–848.
[31] Baotong Lu, Xiangpeng Hao, Tianzheng Wang, and Eric Lo. 2020. Dash: Scalable
hashing on persistent memory. arXiv preprint arXiv:2003.07302 (2020).
[32] Onkar Patil, Latchesar Ionkov, Jason Lee, Frank Mueller, and Michael Lang. 2019.
Performance characterization of a dram-nvm hybrid memory architecture for
hpc applications using intel optane dc persistent memory modules. In Proceedings
of the International Symposium on Memory Systems. 288–303.
[33] Andrew Pavlo, Gustavo Angulo, Joy Arulraj, Haibin Lin, Jiexi Lin, Lin Ma,
Prashanth Menon, Todd C Mowry, Matthew Perron, Ian Quah, et al. 2017. SelfDriving Database Management Systems.. In CIDR, Vol. 4. 1.
[34] Ivy B Peng, Maya B Gokhale, and Eric W Green. 2019. System evaluation of the
intel optane byte-addressable nvm. In Proceedings of the International Symposium
on Memory Systems. 304–315.
[35] Georgios Psaropoulos, Ismail Oukid, Thomas Legler, Norman May, and Anastasia
Ailamaki. 2019. Bridging the latency gap between NVM and DRAM for latencybound operations. In Proceedings of the 15th International Workshop on Data
Management on New Hardware. 1–8.
[36] Anil Shanbhag, Nesime Tatbul, David Cohen, and Samuel Madden. 2020. Largescale in-memory analytics on Intel® Optane™ DC persistent memory. In Proceedings of the 16th International Workshop on Data Management on New Hardware.
1–8.
[37] Alexander van Renen, Viktor Leis, Alfons Kemper, Thomas Neumann, Takushi
Hashida, Kazuichi Oe, Yoshiyasu Doi, Lilian Harada, and Mitsuru Sato. 2018.
Managing non-volatile memory in database systems. In Proceedings of the 2018
International Conference on Management of Data. 1541–1555.
[38] Alexander Van Renen, Lukas Vogel, Viktor Leis, Thomas Neumann, and Alfons
Kemper. 2019. Persistent memory I/O primitives. In Proceedings of the 15th
International Workshop on Data Management on New Hardware. 1–7.
[39] Tianzheng Wang and Ryan Johnson. 2014. Scalable logging through emerging
non-volatile memory. Proceedings of the VLDB Endowment 7, 10 (2014), 865–876.
[40] Michèle Weiland, Holger Brunst, Tiago Quintino, Nick Johnson, Olivier Iffrig,
Simon Smart, Christian Herold, Antonino Bonanni, Adrian Jackson, and Mark
Parsons. 2019. An early evaluation of Intel’s optane DC persistent memory
module and its impact on high-performance scientific applications. In Proceedings
of the International Conference for High Performance Computing, Networking,
Storage and Analysis. 1–19.
[41] Yinjun Wu, Kwanghyun Park, Rathijit Sen, Brian Kroth, and Jaeyoung Do. 2020.
Lessons learned from the early performance evaluation of Intel Optane DC
Persistent Memory in DBMS. In Proceedings of the 16th International Workshop
on Data Management on New Hardware. 1–3.
[42] Jian Yang, Juno Kim, Morteza Hoseinzadeh, Joseph Izraelevitz, and Steve Swanson.
2020. An empirical guide to the behavior and use of scalable persistent memory. In
18th {USENIX } Conference on File and Storage Technologies ( {FAST } 20). 169–182.
[43] Xinjing Zhou, Joy Arulraj, Andrew Pavlo, and David Cohen. 2021. Spitfire: A
Three-Tier Buffer Manager for Volatile and Non-Volatile Memory. In Proceedings
of the 2021 International Conference on Management of Data. 2195–2207.

[1] Accessed 2021. Configure persistent memory (PMEM) for SQL Server on
Linux. https://docs.microsoft.com/en-us/sql/linux/sql-server-linux-configurepmem?view=sql-server-ver15.
[2] Accessed 2021. Faster access to more data. https://www.intel.ca/content/www/
ca/en/architecture-and-technology/optane-technology/faster-access-to-moredata-article-brief.html.
[3] Accessed 2021. fio - Flexible I/O tester rev. 3.27. https://fio.readthedocs.io/en/
latest/fio_doc.html.
[4] Accessed 2021. Fsync performance on storage devices. https://www.percona.
com/blog/2018/02/08/fsync-performance-storage-devices/.
[5] Accessed 2021. InnoDB: Parallel read of index. https://dev.mysql.com/worklog/
task/?id=11720#tabs-11720-2.
[6] Accessed 2021. Intel memory latency checker. https://www.intel.com/content/
www/us/en/developer/articles/tool/intelr-memory-latency-checker.html.
[7] Accessed 2021. Intel Vtune Platform Profiler. https://www.intel.com/content/
dam/develop/external/us/en/documents/vtuneplatformprofilerwhitepaper.pdf.
[8] Accessed 2021.
Intel®Optane©DC Persistent Memory.
https:
//www.intel.com/content/www/us/en/architecture-and-technology/optane-dcpersistent-memory.html.
[9] Accessed 2021. Intel®Optane©Technology FactSheet. https://www.intel.
com/content/dam/www/public/us/en/documents/fact-sheets/nsg-dc-solutionselection-battlecard-factsheet.pdf.
[10] Accessed 2021. Ioping. https://github.com/koct9i/ioping.
[11] Accessed 2021. Mysql 8.0 reference manual: doublewrite buffer. https://dev.
mysql.com/doc/refman/8.0/en/innodb-doublewrite-buffer.html.
[12] Accessed 2021. Mysql 8.0 reference manual: innoDB startup options and system
variables. https://dev.mysql.com/doc/refman/8.0/en/innodb-parameters.html#
sysvar_innodb_flush_method.
[13] Accessed 2021. Peloton. https://pelotondb.io/.
[14] Accessed 2021. Performance best practices and configuration guidelines for SQL
Server on Linux. https://docs.microsoft.com/en-us/sql/linux/sql-server-linuxperformance-best-practices?view=sql-server-ver15.
[15] Accessed 2021. PGTune. https://pgtune.leopard.in.ua/.
[16] Mihnea Andrei, Christian Lemke, Günter Radestock, Robert Schulze, Carsten
Thiel, Rolando Blanco, Akanksha Meghlan, Muhammad Sharique, Sebastian
Seifert, Surendra Vishnoi, et al. 2017. SAP HANA adoption of non-volatile
memory. Proceedings of the VLDB Endowment 10, 12 (2017), 1754–1765.
[17] Joy Arulraj and Andrew Pavlo. 2017. How to build a non-volatile memory
database management system. In Proceedings of the 2017 ACM International
Conference on Management of Data. 1753–1758.
[18] Joy Arulraj and Andrew Pavlo. 2019. Non-volatile memory database management
systems. Synthesis Lectures on Data Management 11, 1 (2019), 1–191.
[19] Joy Arulraj, Andrew Pavlo, and Subramanya R Dulloor. 2015. Let’s talk about
storage & recovery methods for non-volatile memory database systems. In Proceedings of the 2015 ACM SIGMOD International Conference on Management of
Data. 707–722.
[20] Joy Arulraj, Andy Pavlo, and Krishna Teja Malladi. 2019. Multi-tier buffer management and storage system design for non-volatile memory. arXiv preprint
arXiv:1901.10938 (2019).
[21] Joy Arulraj, Matthew Perron, and Andrew Pavlo. 2016. Write-behind logging.
Proceedings of the VLDB Endowment 10, 4 (2016), 337–348.
[22] Maximilian Böther, Otto Kißig, Lawrence Benson, and Tilmann Rabl. 2021. Drop
It In Like It’s Hot: An Analysis of Persistent Memory as a Drop-in Replacement for NVMe SSDs. In Proceedings of the 17th International Workshop on Data
Management on New Hardware (DaMoN 2021). 1–8.
[23] Andreas Chatzistergiou, Marcelo Cintra, and Stratis D Viglas. 2015. Rewind:
Recovery write-ahead system for in-memory non-volatile data-structures. Proceedings of the VLDB Endowment 8, 5 (2015), 497–508.
[24] Shimin Chen and Qin Jin. 2015. Persistent b+-trees in non-volatile main memory.
Proceedings of the VLDB Endowment 8, 7 (2015), 786–797.
[25] Björn Daase, Lars Jonas Bollmeier, Lawrence Benson, and Tilmann Rabl. 2021.
Maximizing persistent memory bandwidth utilization for OLAP workloads. In
Proceedings of the 2021 International Conference on Management of Data. 339–351.
[26] Subramanya R Dulloor, Sanjay Kumar, Anil Keshavamurthy, Philip Lantz, Dheeraj
Reddy, Rajesh Sankaran, and Jeff Jackson. 2014. System software for persistent
memory. In Proceedings of the Ninth European Conference on Computer Systems.
1–15.
[27] Joseph Izraelevitz, Jian Yang, Lu Zhang, Juno Kim, Xiao Liu, Amirsaman
Memaripour, Yun Joon Soh, Zixuan Wang, Yi Xu, Subramanya R Dulloor, et al.
2019. Basic performance measurements of the intel optane DC persistent memory
module. arXiv preprint arXiv:1903.05714 (2019).
[28] Andres Lagar-Cavilla, Junwhan Ahn, Suleiman Souhlal, Neha Agarwal, Radoslaw
Burny, Shakeel Butt, Jichuan Chang, Ashwin Chaugule, Nan Deng, Junaid Shahid,
et al. 2019. Software-defined far memory in warehouse-scale computers. In
Proceedings of the Twenty-Fourth International Conference on Architectural Support
for Programming Languages and Operating Systems. 317–330.
13


